Reduction of Nondeterministic Tree Automata

We present an efficient algorithm to reduce the size of nondeterministic tree automata, while retaining their language. It is based on new transition pruning techniques, and quotienting of the state space w.r.t. suitable equivalences. It uses criteria based on combinations of downward and upward simulation preorder on trees, and the more general downward and upward language inclusions. Since tree-language inclusion is EXPTIME-complete, we describe methods to compute good approximations in polynomial time. We implemented our algorithm as a module of the well-known libvata tree automata library, and tested its performance on a given collection of tree automata from various applications of libvata in regular model checking and shape analysis, as well as on various classes of randomly generated tree automata. Our algorithm yields substantially smaller and sparser automata than all previously known reduction techniques, and it is still fast enough to handle large instances.

==> abstract.txt <==
We present an efficient algorithm to reduce the size of nondeterministic 
tree automata, while retaining their language.
It is based on new transition pruning techniques, 
and quotienting of the state space w.r.t. suitable equivalences.
It uses criteria based on combinations of downward and upward simulation
preorder on trees, and the more general downward and upward language inclusions.
Since tree-language inclusion is EXPTIME-complete, we describe
methods to compute good approximations in polynomial time.
We implemented our algorithm as a module of the well-known libvata tree automata
library, and tested its performance on a given collection of tree automata
from various applications of libvata in regular model checking and shape
analysis, as well as on various classes of randomly generated tree automata.
Our algorithm yields substantially smaller and sparser automata than all
previously known reduction techniques, and it is still fast enough to handle
large instances.


==> metadata.txt <==
\subjclass{F.1.1 [Models of Computation]: Automata; D.2.4 
% [Software Verification]: Model checking}

EDI-INF-RR1421

Full version (including proofs) of material presented at TACAS 2016.

